Toward a Better Understanding of Probabilistic Delta Debugging

Given a list L of elements and a property that L exhibits, ddmin is a well-known test input minimization algorithm designed to automatically eliminate irrelevant elements from L. This algorithm is extensively adopted in test input minimization and software debloating. Recently, ProbDD, an advanced variant of ddmin, has been proposed and achieved state-of-the-art performance. Employing Bayesian optimization, ProbDD predicts the likelihood of each element in L being essential, and statistically decides which elements and how many should be removed each time. Despite its impressive results, the theoretical probabilistic model of ProbDD is complex, and the specific factors driving its superior performance have not been investigated. In this paper, we conduct the first in-depth theoretical analysis of ProbDD, clarifying trends in probability and subset size changes while simplifying the probability model. Complementing this analysis, we perform empirical experiments, including success rate analysis, ablation studies, and analysis on trade-offs and limitations, to better understand and demystify this state-of-the-art algorithm. Our success rate analysis shows how ProbDD addresses bottlenecks of ddmin by skipping inefficient queries that attempt to delete complements of subsets and previously tried subsets. The ablation study reveals that randomness in ProbDD has no significant impact on efficiency. Based on these findings, we propose CDD, a simplified version of ProbDD, reducing complexity in both theory and implementation. Besides, the performance of CDD validates our key findings. Comprehensive evaluations across 76 benchmarks in test input minimization and software debloating show that CDD can achieve the same performance as ProbDD despite its simplification. These insights provide valuable guidance for future research and applications of test input minimization algorithms.

==> rebuttal/FSE2024/reviews.txt <==
Review #835A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. I have worked or work on at least one of the topics in the paper.

Novelty
-------
3. New contribution

Soundness
---------
3. Good

Writing quality
---------------
1. Needs improvement

Paper summary
-------------
This paper introduces a new algorithm called CDD, which is a counter-based model for Delta Debugging. The authors explain that CDD shares the same theoretical foundation as ProbDD but is simpler in determining which elements to delete and how many elements to delete. The paper provides a detailed explanation of the CDD algorithm, its implementation, and its evaluation through experiments. The authors also discuss related work and potential future research directions. Overall, the paper presents a simple and effective approach to Delta Debugging that can be applied in various domains such as test case minimization, software debloating, and fault localization.

Strengths
---------
- Introduces a new algorithm called CDD, which is a counter-based model for Delta Debugging
- Provides a detailed explanation of the CDD algorithm and its implementation
- Conducts extensive evaluations on 30 large programs from test case minimization and software debloating to demonstrate the effectiveness of CDD
- Compares CDD to ProbDD and shows that CDD either exhibits a performance indistinguishable from ProbDD or significantly outperforms ProbDD
- Makes the code and data publicly available for reproducibility and replicability
- Discusses related work and potential future research directions

Weaknesses
----------
- Limited evaluation
- Lack of discussion on limitations and potential drawbacks
- Quality of presentation
- Appropriate comparison to related work

Detailed comments for authors
-----------------------------
However, I would like to provide some constructive feedback to the authors to improve the paper's quality:

1. Lack of discussion on limitations and potential drawbacks: The paper does not explicitly discuss the limitations or potential drawbacks of the proposed CDD algorithm. It would be helpful to have a section discussing the limitations of the algorithm and potential scenarios where it may not perform as well.

2. Limited evaluation: The evaluation of the algorithm is limited to a specific set of benchmarks, and it would be interesting to see how CDD performs on a broader range of programs. Additionally, the paper does not compare CDD with other state-of-the-art delta debugging algorithms, which could provide further insights into its effectiveness.

3. Quality of presentation: While the paper is well-written and easy to follow, some figures and tables are not clearly labeled, making it difficult to understand the results. It would be helpful to improve the quality of the presentation by providing more detailed explanations of the figures and tables.

4. Appropriate comparison to related work: The paper provides a good overview of related work, but it would be helpful to provide a more detailed comparison of CDD with other state-of-the-art delta debugging algorithms. This would help readers understand the strengths and weaknesses of CDD compared to other approaches.

Overall, the paper makes a valuable contribution to the field of delta debugging, and the proposed CDD algorithm is a promising approach for test case minimization and software debloating. However, addressing the above feedback points would further improve the paper's quality and impact.

Questions for authors’ response
-------------------------------
 - Can you provide more details on how CDD determines which elements to delete and how many elements to delete compared to ProbDD?
 
- How does CDD handle randomness and ensure construct validity in its experiments?
 Can you explain the differences between CDD and other state-of-the-art delta debugging algorithms in terms of their effectiveness and efficiency?
 
- How does CDD perform on programs with different characteristics, such as size, complexity, and type?
 
- Can you provide more details on the benchmarks used in the evaluation of CDD, such as their size, complexity, and type?
 
- How does CDD compare to other approaches in terms of its scalability and applicability to different domains?

- Can you provide more details on the practical implications of CDD for software engineering and testing?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #835B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. I have published one or more papers on at least one of the topics in the
   paper.

Novelty
-------
2. Incremental improvement

Soundness
---------
2. Average

Writing quality
---------------
2. Adequate

Paper summary
-------------
The paper proposes a counter-based method to improve the performance of delta debugging. The technique, CDD, replaces probabilities in a state-of-the-art extension of DD called ProbDD with counters that help eliminate code statements not likely to participate in executions that will satisfy the given property. The paper presents theoretical evidence that probabilities are indeed correlated to counters and thus interchangeable. During experiments, CDD shows improved performance in terms of time and the number of queries it needs to minimize the inputs while achieving the same level of input reduction.

Strengths
---------
- The paper investigates ProbDD’s effectiveness and performance.
- It replaces probabilities in ProbDD with more straightforward counters that offer similar, if not better, performance.

Weaknesses
----------
- The work offers marginal contributions over ProbDD design. The idea of counters seems very similar to adding Spectra-based faulty localization with DD.
- The reasoning behind CDD’s improved performance is not adequately investigated.
- The evaluation section should be extended to unfold the observed behavior and provide a deeper understanding of CDD performance.

Detailed comments for authors
-----------------------------
Thank you for submitting your work to FSE. I appreciate the simplicity of the CDD technique that improves state-of-the-art delta debugging, making it more applicable. However, I have reservations about the soundness and the novelty of the approach that are listed below. 

- The approach is heavily inspired by ProbDD, making the added scientific contribution relatively small. This is also evident in the evaluation metrics showing only marginal improvements over ProbDD. This also stems from the reasoning authors included that ProbDD is intricate, and it is unclear why it performs well. While these are valid concerns, they are not particularly limitations of ProbDD. One way to further investigate this uncertainty behind ProbDD performance is by empirically evaluating it on diverse benchmarks and then analyzing where and when it falls short and its reasoning. Unfortunately, the evaluation section does not provide that information. 

- While the paper's position is that ProbDD mysteriously performs well and the reasoning behind its performance is not adequately investigated, I also find similar issues in this paper. I am unclear on why counters are better than probabilities. With ProbDD, there is a complete theory of sequential optimization, which is used as a method to devise probabilities to maximize gains. CDD is not based on such a theory, so it is difficult to guarantee that it will perform better than ProbDD.

- While keeping counters seems intuitive, it falls very close to keeping a complement of code coverage information of a failing test execution (i.e., property satisfied). Spectra-based fault localization in code does precisely that, as it finds suspiciousness scores for each line of code. Prior work [ref: A] has explored the idea of utilizing SBFL to derive a delta debugging search.

- More generally, I am confused about the authors' position on ProbDD. Is the goal of the work to show that probabilities in ProbDD can be replaced with counters without losing performance? If not, is the goal to showcase the superior performance of counters? As of now, I got the impression that counters are related to probabilities and thus interchangeable, but then the evaluation shows improvements in efficiency and effectiveness over ProbDD.

- There is a lot of room for improvement in the evaluation section. The current description primarily repeats the results from the table without any insight into why CDD performs better and where ProbDD falls short. There should be some explanation of the concrete cases where a difference is observed between ProbDD and CDD. For instance, GCC-59903 shows a noticeable difference between ProbDD and CDD. There should be a deeper dive into why this difference is observed and how it can be justified. Such an explanation can be crucial in understanding the value of CDD over ProbDD.

- In section 5.3, another way to look into these numbers is to find the average of per benchmark improvement instead of the cumulative improvements on all benchmarks. This will give a more normalized view of the improvements of CDD over ProbDD.

[ref: A] A. Christi, M. L. Olson, M. A. Alipour and A. Groce, "Reduce Before You Localize: Delta-Debugging and Spectrum-Based Fault Localization," 2018 IEEE International Symposium on Software Reliability Engineering Workshops (ISSREW), Memphis, TN, USA, 2018, pp. 184-191, doi: 10.1109/ISSREW.2018.00005.

Questions for authors’ response
-------------------------------
- What is the intuitive reasoning behind using counters? Why does a counter lead to improved DD performance than ProbDD, even though there are latent correlations?
- Are there cases where CDD will have to run more queries than ddmin?

Artifacts assessment
--------------------
2. Artifact availability aligns with the declarations in the paper


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #835C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. I have worked or work on at least one of the topics in the paper.

Novelty
-------
2. Incremental improvement

Soundness
---------
2. Average

Writing quality
---------------
3. Well-written

Paper summary
-------------
This paper proposes CDD (counter-based delta debugging) to simplify the probability model of ProbDD (probabilistic delta debugging). It is achieved by substituting the probabilities in ProbDD with counters to represent the number of deletions of each element. This substitution is based on two findings when analyzing the role of probabilities in ProbDD: (1) probabilities serve as monotonically increasing counters, and (2) there is a correlation between the optimal subset size and the counters. During the process of debugging, these counters are updated based on the value of the previous counters and the prior probabilities. CDD demonstrates comparable effectiveness to ProbDD and better efficency.

Strengths
---------
+ The paper addresses a relevant and practical problem within the field of debugging and fault localization.
+ The paper conducts a comprehensive evaluation to compare the effectiveness and efficiency of its proposed approach with ProbDD.
+ The writing is clear and easy to follow.

Weaknesses
----------
- incremental novelty and contribution
- lack of justifications

Detailed comments for authors
-----------------------------
This paper shows incremental contributions based on a prior work ProbDD. ProbDD assigns a deletion probability to each element and finds the deletion strategy with the highest expected gain. ProbDD also dynamically updates the probability values. Different from ProbDD, this work did a theoretical analysis of ProbDD and used the derived theorem to further simplify the model to a counter-based approach.

I like this approach and the authors presented a comprehensive evaluation between DDmin, ProbDD and CDD. I think my significant concerns are as follows.

1. The improvement that CDD can achieve compared against ProbDD is actually not impressive, as shown in Table 2, Table 3, and Table 4. If CDD is designed based on the derived theorem after analyzing ProbDD, it is the expectation that CDD and ProbDD would be similar. In other words, I was concerned if such counter-based optimization could a brand-new contribution.

2. There is no discussion or analysis on where such improvement are coming from. Section 5.2, 5.3, and 5.4 presented the code size comparison, query comparison, and time comparison, which is nice; however, it would be beneficial to have in-depth discussions on why CDD can introduce improvements. For example, Table 4 shows the comparison when given different initial probabilities. It shows that CDD may or may not outperform ProbDD. While it is good to see the number discussions in Section 5.4, I think it is necessary to add more discussions and explain why.

3. There is a lack of explanations of the assumptions. In lines 324 to 325, one single probability $p_i$ is used to represent the probabilities of all elements at round $i$. This is based on the assumption described in lines 338 to 341 that all elements would have the uniform probability if the list size is divisible by the subset size. Further detailed explanations of this assumption of the uniform probability are missing.

Questions for authors’ response
-------------------------------
Why CDD can outperform ProbDD, if it is designed based on the derived theorem after analyzing ProbDD.


==> table/scripts/data.csv <==
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,final c data,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,ddmin,,,,,,,,,"probdd, shuffle",,,,,,,,probdd,,,,,,,,cdd shuffle,,,,,,,,cdd,,,,,,
,,,,"ddmin, average",,,,,,,,,"probdd, shuffle, average",,,,,,,,"probdd, average",,,,,,,,"cdd, shuffle, average",,,,,,,,"cdd, average",,,,
,,,time/s,size,# iteration,# test,time/h,time/format,,,,time/s,size,# iteration,# test,time/h,time/format,,,time/s,size,# iteration,# test,time/h,time/format,,,time/s,size,# iteration,# test,time/h,time/format,,,time/s,size,# iteration,# test,time/h,time/format
,\llvm-22382,,1917,350,4,11388,0.533,0:31:57,,,,1163.2,353.2,4.8,5973.4,0.323,0:19:23,,,883.5,367,4,5461,0.245,0:14:44,,,824.4,356.8,3.8,4995.8,0.229,0:13:44,,,1005.4,350,4,5262,0.279,0:16:45
,\llvm-22704,,27924,786,4,52412,7.757,7:45:24,,,,12418,763.8,4.2,15424.6,3.449,3:26:58,,,10364.5,788,4,15973,2.879,2:52:45,,,10611,771.6,4,16075.6,2.948,2:56:51,,,11371.4,745,3,14025,3.159,3:09:31
,\llvm-23309,,17618.8,1316,4,55968,4.894,4:53:39,,,,9990.6,1338,4.2,19194.6,2.775,2:46:31,,,10694.5,1270,4,17638,2.971,2:58:15,,,10519.2,1289.4,4.6,20397,2.922,2:55:19,,,10827.8,1265,4,17953,3.008,3:00:28
,\llvm-23353,,3116.8,321,3,11719,0.866,0:51:57,,,,1874.2,336,3.6,5756.8,0.521,0:31:14,,,1127.25,324,3,4199,0.313,0:18:47,,,1468.4,326,3.2,5362.4,0.408,0:24:28,,,1399.6,324,3,4492,0.389,0:23:20
,\llvm-25900,,7258,941,4,35740,2.016,2:00:58,,,,3682.8,932.4,4,12552.6,1.023,1:01:23,,,3276.5,921,5,15026,0.910,0:54:37,,,2736.6,936.4,3.8,12234,0.760,0:45:37,,,3103.8,937,4,12817,0.862,0:51:44
,\llvm-26760,,13123,520,4,30063,3.645,3:38:43,,,,5875.8,503,4.8,9260.6,1.632,1:37:56,,,4818.5,498,5,9530,1.338,1:20:19,,,4543,510.2,4.6,9380.8,1.262,1:15:43,,,5210.4,498,5,9792,1.447,1:26:50
,\llvm-27137,,63971,972,4,122516,17.770,17:46:11,,,,22207.6,1040.2,4.4,22292.4,6.169,6:10:08,,,21214.5,919,4,19886,5.893,5:53:35,,,21000.8,1099.2,4.8,24393.4,5.834,5:50:01,,,23153.8,966,4,20460,6.432,6:25:54
,\llvm-27747,,6544.6,431,5,20000,1.818,1:49:05,,,,4238.4,463.2,4.8,8192.6,1.177,1:10:38,,,2472,509,3,5862,0.687,0:41:12,,,3070.6,427.6,5,8024.6,0.853,0:51:11,,,2932.2,510,3,5992,0.815,0:48:52
,\llvm-31259,,13814.6,1033,4,35135,3.837,3:50:15,,,,7496.6,965.2,3.4,10775.6,2.082,2:04:57,,,8200,1035,4,13210,2.278,2:16:40,,,6813.8,961,3.6,11562,1.893,1:53:34,,,8205.2,1035,4,13445,2.279,2:16:45
,\gcc-59903,,9067.2,1185,5,47698,2.519,2:31:07,,,,4879,845.4,5,15724.8,1.355,1:21:19,,,3278.25,1206,4,15396,0.911,0:54:38,,,3598.6,1017.4,5,17321.4,1.000,0:59:59,,,3587,743,5,13844,0.996,0:59:47
,\gcc-60116,,44287.4,1615,4,80059,12.302,12:18:07,,,,27201.6,1627.8,4.8,27268.4,7.556,7:33:22,,,40627.25,1772,6,34430,11.285,11:17:07,,,22356,1580,4.4,24862,6.210,6:12:36,,,27195.2,1617,4,23204,7.554,7:33:15
,\gcc-61383,,12579.4,959,4,43716,3.494,3:29:39,,,,6514.2,965.8,4,13593.4,1.810,1:48:34,,,6112.75,955,4,13712,1.698,1:41:53,,,5517.6,961.6,4,13786.6,1.533,1:31:58,,,6566,974,4,14149,1.824,1:49:26
,\gcc-61917,,6740.4,882,5,31414,1.872,1:52:20,,,,3590.8,907.8,4.4,12908,0.997,0:59:51,,,2749.5,923,4,12037,0.764,0:45:50,,,2882.8,911,4.6,13646.4,0.801,0:48:03,,,2952.8,884,5,14194,0.820,0:49:13
,\gcc-64990,,21633.4,744,4,44521,6.009,6:00:33,,,,11890,876.4,4.8,16074,3.303,3:18:10,,,10454.5,709,4,11965,2.904,2:54:15,,,11219.6,969.8,4.8,18262,3.117,3:07:00,,,11118.8,681,4,12112,3.089,3:05:19
,\gcc-65383,,5132.4,706,3,25051,1.426,1:25:32,,,,3542.6,701.2,3.6,8591.2,0.984,0:59:03,,,3107.5,700,4,9309,0.863,0:51:48,,,2812.2,704.8,3.6,8802,0.781,0:46:52,,,3358.4,709,4,9686,0.933,0:55:58
,\gcc-66186,,14279.6,1012,5,47253,3.967,3:58:00,,,,7236,980.8,4,12741,2.010,2:00:36,,,8345,1008,4,13025,2.318,2:19:05,,,7234.2,989.6,4.6,14941.2,2.010,2:00:34,,,12478.2,1001,6,19094,3.466,3:27:58
,\gcc-66375,,23575.8,1128,4,47339,6.549,6:32:56,,,,14182,1140.6,4,15690.4,3.939,3:56:22,,,23181.5,1202,4,16120,6.439,6:26:22,,,14338.4,1159,4,16146.4,3.983,3:58:58,,,23228.6,1204,4,16469,6.452,6:27:09
,\gcc-70127,,36390.4,934,4,54925,10.108,10:06:30,,,,23924.6,973.4,4,15387.6,6.646,6:38:45,,,23663.75,931,4,14805,6.573,6:34:24,,,21113.4,949.2,4,15403.2,5.865,5:51:53,,,24142.6,930,4,15219,6.706,6:42:23
,\gcc-70586,,28858.6,1583,6,102603,8.016,8:00:59,,,,13519.4,1560.6,4.6,24716.4,3.755,3:45:19,,,14717,1585,5,26726,4.088,4:05:17,,,13947.5,1977.6,4,21920.4,3.874,3:52:28,,,15818.4,1572,6,30715,4.394,4:23:38
,\gcc-71626,,119.4,184,2,1608,0.033,0:01:59,,,,114.2,184,2,1156.4,0.032,0:01:54,,,110.25,184,2,1196,0.031,0:01:50,,,107.8,184,2,1179.2,0.030,0:01:48,,,98.8,184,2,1220,0.027,0:01:39
,,,10486.16387,777.3900244,4.005909959,34012.56134,2.913,2:54:46,,,,5828.484147,775.1458244,4.100507319,11651.85298,1.619,1:37:08,,,5374.812509,786.133473,3.961463719,11402.08079,1.493,1:29:35,,,5007.145599,792.3853591,4.047416805,11824.24296,1.391,1:23:27,,,5676.226415,759.8566803,3.984862211,11511.98256,1.577,1:34:36
,,,357951.8,17602,82,901128,99.43105556,99:25:52,,,,185541.6,17458.8,83.4,273274.8,51.53933333,51:32:22,,,199398.5,17806,81,275506,55.38847222,55:23:19,,,166715.9,18082.2,82.4,278696.4,46.30997222,46:18:36,,,197754.4,17129,82,274144,54.93177778,54:55:54
,,,,,,,,,,,,p-value,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,0.4223827965,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,final debloat data,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,ddmin,,,,,,,,,"probdd, shuffle",,,,,,,,probdd,,,,,,,,cdd shuffle,,,,,,,,cdd,,,,,,
,,,,"ddmin, average",,,,,,,,,"probdd, p=0.1, shuffle, average",,,,,,,,"probdd, p=0.1, average",,,,,,,,,,,,,,,,"cdd, p=0.1, average",,,,
,,,time/s,size,# test,time/h,time/format,,,,,time/s,size,# test,time/h,time/format,,,,time/s,size,# test,time/h,time/format,,,,,,,,,,,,time/s,size,# test,time/h,time/format,
,bzip2-1.0.5,,137463,20710,54034,38.184,38:11:03,,,,,105782,20747,23240.4,29.384,29:23:02,,,,105924,20830,25533.2,29.423,29:25:24,,,,,,,,,,,,92058.4,20756,19846,25.572,25:34:18,
,chown-8.2,,38902.4,9087.2,50487.4,10.806,10:48:22,,,,,25616.2,9302.8,8277.6,7.116,7:06:56,,,,29007.8,9086,7005.8,8.058,8:03:28,,,,,,,,,,,,7625,9310.2,8207.6,2.118,2:07:05,
,date-8.21,,115292.4,20604,139934,32.026,32:01:32,,,,,16486,20738,14235.4,4.579,4:34:46,,,,16538,20665.6,14679.2,4.594,4:35:38,,,,,,,,,,,,15378.2,21120,13927.6,4.272,4:16:18,
,grep-2.19,,97821.4,28723.4,277130.4,27.173,27:10:21,,,,,85694.4,28627,42245.8,23.804,23:48:14,,,,59070.8,28805.6,40444.8,16.409,16:24:31,,,,,,,,,,,,93551.6,28989.6,37607,25.987,25:59:12,
,gzip-1.2.4,,73402.6,17065.2,147034.6,20.390,20:23:23,,,,,55519.6,17068.2,27569,15.422,15:25:20,,,,62352.4,17060.2,26861.6,17.320,17:19:12,,,,,,,,,,,,75913.2,17077,61031.6,21.087,21:05:13,
,mkdir-5.2.1,,3227.2,8625,11969,0.896,0:53:47,,,,,2428.4,8782.2,2835.6,0.675,0:40:28,,,,1987.8,8418,2203,0.552,0:33:08,,,,,,,,,,,,1877,8418,2099,0.521,0:31:17,
,rm-8.4,,12087.2,8507,33171.4,3.358,3:21:27,,,,,5007.6,8466.8,5096.6,1.391,1:23:28,,,,5685.2,8482,5368,1.579,1:34:45,,,,,,,,,,,,5109,8461,5056.6,1.419,1:25:09,
,sort-8.16,,60631.2,14892.8,119150.2,16.842,16:50:31,,,,,61738.8,14843,18711.2,17.150,17:08:59,,,,41519.4,14852.2,14559,11.533,11:31:59,,,,,,,,,,,,21948.4,15834.2,7913.6,6.097,6:05:48,
,tar-1.14,,115234.4,20411.4,200394.2,32.010,32:00:34,,,,,95765.4,20712.6,14384,26.602,26:36:05,,,,83470.4,20510.4,12673.6,23.186,23:11:10,,,,,,,,,,,,77910.4,20592.2,12095,21.642,21:38:30,
,uniq-8.16,,21671.6,14350,25886,6.020,6:01:12,,,,,23177.4,14262,4228,6.438,6:26:17,,,,24419.8,14354,4531.6,6.783,6:47:00,,,,,,,,,,,,19124.4,14354,3669,5.312,5:18:44,
,,,43827.11753,15080.4588,72139.70507,12.174,12:10:27,,,,,28505.07531,15151.50866,11802.56517,7.918,7:55:05,,,,26624.79227,15059.88348,11092.6933,7.396,7:23:45,,,,,,,,,,,,21781.93004,15234.74825,10685.59628,6.051,6:03:02,
,,,675733.4,162976,1059191.2,187.704,187:42:13,,,,,477215.8,163549.6,160823.6,132.560,132:33:36,,,,429975.6,163064,153859.8,119.438,119:26:16,,,,,,,,,,,,410495.6,164912.2,171453,114.027,114:01:36,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,final xml data,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,ddmin,,,,,,,,,"probdd, shuffle",,,,,,,,probdd,,,,,,,,,,,,,,,,cdd,,,,,,
,,,2024.12.9,,,,,,,,,2024.12.9,,,,,,,,2024.12.9,,,,,,,,,,,,,,,,2024.12.9,,,,,
,,,time/s,size,# iteration,# test,time/h,time/format,,,,time/s,size,# iteration,# test,time/h,time/format,,,time/s,size,# iteration,# test,time/h,time/format,,,,,,,,,,,time/s,size,# iteration,# test,time/h,time/format
,xml-071d221-1,,72.5,10,2,29,0.020,0:01:13,,,,114.4,14.8,2,49.8,0.032,0:01:54,,,123.8,17,2,48,0.034,0:02:04,,,,,,,,,,,144,20,2,69,0.040,0:02:24
,xml-071d221-2,,155,13,2,60,0.043,0:02:35,,,,146.2,14.4,2.4,68.6,0.041,0:02:26,,,157.6,13,3,75,0.044,0:02:38,,,,,,,,,,,242.6,20,3,117,0.067,0:04:03
,xml-1e9bc83-1,,490.5,38,3,235,0.136,0:08:11,,,,521.6,49.2,3,235.8,0.145,0:08:42,,,239.4,24,3,94,0.067,0:03:59,,,,,,,,,,,284.4,24,4,115,0.079,0:04:44
,xml-1e9bc83-2,,1391,79,3,725,0.386,0:23:11,,,,814.4,77.8,2.8,390.4,0.226,0:13:34,,,842.8,76,3,385,0.234,0:14:03,,,,,,,,,,,867,76,3,384,0.241,0:14:27
,xml-1e9bc83-3,,1312.5,69,3,619,0.365,0:21:53,,,,892.8,69.6,3.4,415.6,0.248,0:14:53,,,849.2,72,3,397,0.236,0:14:09,,,,,,,,,,,889.4,72,3,404,0.247,0:14:49
,xml-1e9bc83-4,,3911,156,3,1943,1.086,1:05:11,,,,1939.4,139.2,3.8,935.4,0.539,0:32:19,,,1941.2,136,4,910,0.539,0:32:21,,,,,,,,,,,2521.2,143,5,1173,0.700,0:42:01
,xml-1e9bc83-5,,1354.5,81,2,746,0.376,0:22:35,,,,929.2,73.2,3.6,485.2,0.258,0:15:29,,,1022.6,72,4,510,0.284,0:17:03,,,,,,,,,,,882,75,3,428,0.245,0:14:42
,xml-1e9bc83-6,,3562.5,127,3,1907,0.990,0:59:23,,,,1851.8,125.8,4,964.4,0.514,0:30:52,,,1913,124,4,956,0.531,0:31:53,,,,,,,,,,,1548.2,124,3,749,0.430,0:25:48
,xml-1e9bc83-7,,3419,111,5,1757,0.950,0:56:59,,,,1684.2,114,4,826.6,0.468,0:28:04,,,1691.4,111,4,759,0.470,0:28:11,,,,,,,,,,,2330,111,5,931,0.647,0:38:50
,xml-1e9bc83-8,,2861.5,100,3,1451,0.795,0:47:42,,,,1635.6,107.2,3.8,750.6,0.454,0:27:16,,,1439.4,107,3,624,0.400,0:23:59,,,,,,,,,,,1446.4,100,3,592,0.402,0:24:06
,xml-1e9bc83-9,,2849.5,128,4,1437,0.792,0:47:30,,,,1229.6,73,4.4,560.6,0.342,0:20:30,,,1930,128,4,818,0.536,0:32:10,,,,,,,,,,,2494,128,4,832,0.693,0:41:34
,xml-2d4ec80-1,,569.5,76,2,384,0.158,0:09:30,,,,522,71.8,2.4,304,0.145,0:08:42,,,422,69,2,234,0.117,0:07:02,,,,,,,,,,,791,76,3,354,0.220,0:13:11
,xml-327c8af-1,,863.5,55,3,527,0.240,0:14:24,,,,624.6,55,3,319.4,0.174,0:10:25,,,581.6,55,3,301,0.162,0:09:42,,,,,,,,,,,957.8,55,4,392,0.266,0:15:58
,xml-3398ac2-1,,344.5,45,2,225,0.096,0:05:45,,,,382.8,43.6,2.6,191.6,0.106,0:06:23,,,277.8,38,2,151,0.077,0:04:38,,,,,,,,,,,605.2,48,3,268,0.168,0:10:05
,xml-3398ac2-2,,613,48,3,358,0.170,0:10:13,,,,491.6,48,3,255.4,0.137,0:08:12,,,457.6,48,3,233,0.127,0:07:38,,,,,,,,,,,578.4,48,3,238,0.161,0:09:38
,xml-3398ac2-3,,632,62,2,347,0.176,0:10:32,,,,574.2,62,2.6,276.4,0.160,0:09:34,,,466.2,62,2,208,0.130,0:07:46,,,,,,,,,,,763.8,62,3,306,0.212,0:12:44
,xml-3398ac2-4,,1418.5,111,3,802,0.394,0:23:39,,,,1197,111.6,3,584,0.333,0:19:57,,,1264.6,125,3,605,0.351,0:21:05,,,,,,,,,,,1722,111,4,680,0.478,0:28:42
,xml-3398ac2-5,,849.5,44,3,507,0.236,0:14:10,,,,530.8,38,3.2,268.8,0.147,0:08:51,,,628.4,41,4,312,0.175,0:10:28,,,,,,,,,,,633.4,44,3,261,0.176,0:10:33
,xml-4c99b96-1,,1427,80,3,699,0.396,0:23:47,,,,1125.6,77.6,3.4,451.8,0.313,0:18:46,,,1313.2,74,4,446,0.365,0:21:53,,,,,,,,,,,1385.2,80,3,438,0.385,0:23:05
,xml-4c99b96-10,,1011.5,46,4,443,0.281,0:16:52,,,,760,46.6,3.6,298.8,0.211,0:12:40,,,888.8,46,4,291,0.247,0:14:49,,,,,,,,,,,872.8,46,3,256,0.242,0:14:33
,xml-4c99b96-11,,867.5,53,3,357,0.241,0:14:28,,,,660.8,53.6,2.8,252.2,0.184,0:11:01,,,823.8,53,3,250,0.229,0:13:44,,,,,,,,,,,791.2,53,3,236,0.220,0:13:11
,xml-4c99b96-12,,2429,102,5,1077,0.675,0:40:29,,,,1592,103.8,3.4,626,0.442,0:26:32,,,2116.6,102,4,646,0.588,0:35:17,,,,,,,,,,,2421.6,102,5,773,0.673,0:40:22
,xml-4c99b96-13,,1131.5,60,3,494,0.314,0:18:52,,,,870.2,60.6,3,334.8,0.242,0:14:30,,,987.6,60,3,304,0.274,0:16:28,,,,,,,,,,,989,60,3,309,0.275,0:16:29
,xml-4c99b96-14,,2147,102,4,987,0.596,0:35:47,,,,1687.4,102.6,3.4,600.2,0.469,0:28:07,,,2000.8,102,4,616,0.556,0:33:21,,,,,,,,,,,1534,102,3,504,0.426,0:25:34
,xml-4c99b96-15,,843,46,3,381,0.234,0:14:03,,,,788.4,46,3.6,296.6,0.219,0:13:08,,,707.6,46,3,226,0.197,0:11:48,,,,,,,,,,,729.4,46,3,244,0.203,0:12:09
,xml-4c99b96-16,,1366,67,3,658,0.379,0:22:46,,,,1188.6,67.6,3.2,414.4,0.330,0:19:49,,,1385.4,74,3,436,0.385,0:23:05,,,,,,,,,,,1124.6,70,3,409,0.312,0:18:45
,xml-4c99b96-17,,1360,67,3,658,0.378,0:22:40,,,,1309.6,67.6,3.2,414.4,0.364,0:21:50,,,1402,74,3,436,0.389,0:23:22,,,,,,,,,,,1120,70,3,409,0.311,0:18:40
,xml-4c99b96-18,,723.5,28,3,324,0.201,0:12:04,,,,491.6,28,2.8,164.2,0.137,0:08:12,,,485,25,3,135,0.135,0:08:05,,,,,,,,,,,410.2,25,3,137,0.114,0:06:50
,xml-4c99b96-19,,1729,81,4,793,0.480,0:28:49,,,,1797.8,82.2,3.8,539.6,0.499,0:29:58,,,1642.6,81,4,520,0.456,0:27:23,,,,,,,,,,,1894.8,81,6,710,0.526,0:31:35
,xml-4c99b96-2,,878,53,3,362,0.244,0:14:38,,,,1017.2,53.6,3.2,280.6,0.283,0:16:57,,,794.4,53,3,240,0.221,0:13:14,,,,,,,,,,,912,53,4,318,0.253,0:15:12
,xml-4c99b96-3,,1101.5,67,3,483,0.306,0:18:22,,,,1253.8,68.2,3.2,357.2,0.348,0:20:54,,,979.2,67,3,292,0.272,0:16:19,,,,,,,,,,,900,67,3,337,0.250,0:15:00
,xml-4c99b96-4,,1096.5,67,3,482,0.305,0:18:17,,,,1238.4,67,3.2,365.4,0.344,0:20:38,,,958,67,3,299,0.266,0:15:58,,,,,,,,,,,859.6,67,3,328,0.239,0:14:20
,xml-4c99b96-5,,1169.5,63,3,515,0.325,0:19:30,,,,1154.8,62.4,3,347,0.321,0:19:15,,,901,60,3,278,0.250,0:15:01,,,,,,,,,,,1029.2,60,4,364,0.286,0:17:09
,xml-4c99b96-6,,1258,81,3,511,0.349,0:20:58,,,,1338,82.2,2.8,380.8,0.372,0:22:18,,,1153.8,81,3,355,0.321,0:19:14,,,,,,,,,,,1056.2,87,3,441,0.293,0:17:36
,xml-4c99b96-7,,3398.5,115,3,1485,0.944,0:56:39,,,,2559.6,115,3.8,811,0.711,0:42:40,,,1980.8,115,3,701,0.550,0:33:01,,,,,,,,,,,1534.6,115,3,676,0.426,0:25:35
,xml-4c99b96-8,,925.5,42,3,422,0.257,0:15:26,,,,810.2,41.4,3,254.4,0.225,0:13:30,,,686.4,39,3,232,0.191,0:11:26,,,,,,,,,,,687.2,42,4,323,0.191,0:11:27
,xml-4c99b96-9,,884,53,3,368,0.246,0:14:44,,,,939.6,53,3,277.6,0.261,0:15:40,,,771.8,53,3,251,0.214,0:12:52,,,,,,,,,,,650.4,53,3,265,0.181,0:10:50
,xml-8ede045-1,,1152,48,3,499,0.320,0:19:12,,,,1232.4,60.6,3.2,389,0.342,0:20:32,,,1101.6,69,3,376,0.306,0:18:22,,,,,,,,,,,1137,69,4,487,0.316,0:18:57
,xml-8ede045-2,,316,17,3,132,0.088,0:05:16,,,,334.8,21.8,2.8,106.8,0.093,0:05:35,,,334.8,24,3,107,0.093,0:05:35,,,,,,,,,,,359.6,34,3,164,0.100,0:06:00
,xml-8ede045-3,,476,31,2,199,0.132,0:07:56,,,,431.2,31,2,133.6,0.120,0:07:11,,,383.6,31,2,129,0.107,0:06:24,,,,,,,,,,,312.8,31,2,134,0.087,0:05:13
,xml-8ede045-4,,577.5,31,3,250,0.160,0:09:38,,,,472.4,25.4,3,150.6,0.131,0:07:52,,,474,31,3,164,0.132,0:07:54,,,,,,,,,,,434.6,31,3,181,0.121,0:07:15
,xml-8ede045-5,,184.5,17,2,61,0.051,0:03:05,,,,245.6,19.8,2.4,72,0.068,0:04:06,,,160,17,2,48,0.044,0:02:40,,,,,,,,,,,203.8,17,3,80,0.057,0:03:24
,xml-8ede045-6,,1364.5,73,4,552,0.379,0:22:45,,,,1479,79.8,3.6,468.6,0.411,0:24:39,,,1169,66,4,392,0.325,0:19:29,,,,,,,,,,,1544.8,76,6,700,0.429,0:25:45
,xml-8ede045-7,,2850.5,106,3,1447,0.792,0:47:31,,,,1686.4,106.4,3,614.4,0.468,0:28:06,,,1510,106,3,632,0.419,0:25:10,,,,,,,,,,,1236.6,106,3,634,0.344,0:20:37
,xml-8ede045-8,,1396.5,76,3,597,0.388,0:23:17,,,,1326.8,77.8,3.4,449.4,0.369,0:22:07,,,1096.4,76,3,370,0.305,0:18:16,,,,,,,,,,,1059.8,76,4,475,0.294,0:17:40
,xml-f053486-1,,101,10,2,31,0.028,0:01:41,,,,133.6,10,2.4,41.4,0.037,0:02:14,,,271,17,3,88,0.075,0:04:31,,,,,,,,,,,76.4,10,2,28,0.021,0:01:16
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,2024.11.30，final table，no timeout，recompute p-value,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,all benchmarks put together,,,,,,,,,,,,,random vs no random,,,,,,,,,,,,,,,,,,,,,,,,,,
,,Benchmark,Original size (#),Final size (#),,,Execution time (s),,,Query number,,,,,Final size (#),,,,Execution time (s),,,,Query number,,,,,,,,,,,,,,,,,,
,,,,ddmin,ProbDD,CDD,ddmin,ProbDD,CDD,ddmin,ProbDD,CDD,,,ProbDD-random,ProbDD,,,ProbDD-random,ProbDD,,,ProbDD-random,ProbDD,,,,,,,,,,,,,,,,,
,\cBenchmarkNameShort,\llvm-22382,"9,987",350,353.2,350,1917,1163.2,1005.4,11388,5973.4,5262,,,353.2,367,,,1163.2,883.5,,,5973.4,5461,,,,,,,,,,,,,,,,,
,,\llvm-22704,"184,444",786,763.8,745,27924,12418,11371.4,52412,15424.6,14025,,,763.8,788,,,12418,10364.5,,,15424.6,15973,,,,,,,,,,,,,,,,,
,,\llvm-23309,"33,310",1316,1338,1265,17618.8,9990.6,10827.8,55968,19194.6,17953,,,1338,1270,,,9990.6,10694.5,,,19194.6,17638,,,,,,,,,,,,,,,,,
,,\llvm-23353,"30,196",321,336,324,3116.8,1874.2,1399.6,11719,5756.8,4492,,,336,324,,,1874.2,1127.25,,,5756.8,4199,,,,,,,,,,,,,,,,,
,,\llvm-25900,"78,960",941,932.4,937,7258,3682.8,3103.8,35740,12552.6,12817,,,932.4,921,,,3682.8,3276.5,,,12552.6,15026,,,,,,,,,,,,,,,,,
,,\llvm-26760,"209,577",520,503,498,13123,5875.8,5210.4,30063,9260.6,9792,,,503,498,,,5875.8,4818.5,,,9260.6,9530,,,,,,,,,,,,,,,,,
,,\llvm-27137,"174,538",972,1040.2,966,63971,22207.6,23153.8,122516,22292.4,20460,,,1040.2,919,,,22207.6,21214.5,,,22292.4,19886,,,,,,,,,,,,,,,,,
,,\llvm-27747,"173,840",431,463.2,510,6544.6,4238.4,2932.2,20000,8192.6,5992,,,463.2,509,,,4238.4,2472,,,8192.6,5862,,,,,,,,,,,,,,,,,
,,\llvm-31259,"48,799",1033,965.2,1035,13814.6,7496.6,8205.2,35135,10775.6,13445,,,965.2,1035,,,7496.6,8200,,,10775.6,13210,,,,,,,,,,,,,,,,,
,,\gcc-59903,"57,581",1185,845.4,743,9067.2,4879,3587,47698,15724.8,13844,,,845.4,1206,,,4879,3278.25,,,15724.8,15396,,,,,,,,,,,,,,,,,
,,\gcc-60116,"75,224",1615,1627.8,1617,44287.4,27201.6,27195.2,80059,27268.4,23204,,,1627.8,1772,,,27201.6,40627.25,,,27268.4,34430,,,,,,,,,,,,,,,,,
,,\gcc-61383,"32,449",959,965.8,974,12579.4,6514.2,6566,43716,13593.4,14149,,,965.8,955,,,6514.2,6112.75,,,13593.4,13712,,,,,,,,,,,,,,,,,
,,\gcc-61917,"85,359",882,907.8,884,6740.4,3590.8,2952.8,31414,12908,14194,,,907.8,923,,,3590.8,2749.5,,,12908,12037,,,,,,,,,,,,,,,,,
,,\gcc-64990,"148,931",744,876.4,681,21633.4,11890,11118.8,44521,16074,12112,,,876.4,709,,,11890,10454.5,,,16074,11965,,,,,,,,,,,,,,,,,
,,\gcc-65383,"43,942",706,701.2,709,5132.4,3542.6,3358.4,25051,8591.2,9686,,,701.2,700,,,3542.6,3107.5,,,8591.2,9309,,,,,,,,,,,,,,,,,
,,\gcc-66186,"47,481",1012,980.8,1001,14279.6,7236,12478.2,47253,12741,19094,,,980.8,1008,,,7236,8345,,,12741,13025,,,,,,,,,,,,,,,,,
,,\gcc-66375,"65,488",1128,1140.6,1204,23575.8,14182,23228.6,47339,15690.4,16469,,,1140.6,1202,,,14182,23181.5,,,15690.4,16120,,,,,,,,,,,,,,,,,
,,\gcc-70127,"154,816",934,973.4,930,36390.4,23924.6,24142.6,54925,15387.6,15219,,,973.4,931,,,23924.6,23663.75,,,15387.6,14805,,,,,,,,,,,,,,,,,
,,\gcc-70586,"212,259",1583,1560.6,1572,28858.6,13519.4,15818.4,102603,24716.4,30715,,,1560.6,1585,,,13519.4,14717,,,24716.4,26726,,,,,,,,,,,,,,,,,
,,\gcc-71626,"4,397",184,184,184,119.4,114.2,98.8,1608,1156.4,1220,,,184,184,,,114.2,110.25,,,1156.4,1196,,,,,,,,,,,,,,,,,
,\debloatBenchmarkNameShort,bzip2-1.0.5,"70,530",20710,20747,20756,137463,105782,92058.4,54034,23240.4,19846,,,20747,20830,,,105782,105924,,,23240.4,25533.2,,,,,,,,,,,,,,,,,
,,chown-8.2,"43,869",9087.2,9302.8,9310.2,38902.4,25616.2,7625,50487.4,8277.6,8207.6,,,9302.8,9086,,,25616.2,29007.8,,,8277.6,7005.8,,,,,,,,,,,,,,,,,
,,date-8.21,"53,442",20604,20738,21120,115292.4,16486,15378.2,139934,14235.4,13927.6,,,20738,20665.6,,,16486,16538,,,14235.4,14679.2,,,,,,,,,,,,,,,,,
,,grep-2.19,"127,681",28723.4,28627,28989.6,97821.4,85694.4,93551.6,277130.4,42245.8,37607,,,28627,28805.6,,,85694.4,59070.8,,,42245.8,40444.8,,,,,,,,,,,,,,,,,
,,gzip-1.2.4,"45,929",17065.2,17068.2,17077,73402.6,55519.6,75913.2,147034.6,27569,61031.6,,,17068.2,17060.2,,,55519.6,62352.4,,,27569,26861.6,,,,,,,,,,,,,,,,,
,,mkdir-5.2.1,"34,801",8625,8782.2,8418,3227.2,2428.4,1877,11969,2835.6,2099,,,8782.2,8418,,,2428.4,1987.8,,,2835.6,2203,,,,,,,,,,,,,,,,,
,,rm-8.4,"44,459",8507,8466.8,8461,12087.2,5007.6,5109,33171.4,5096.6,5056.6,,,8466.8,8482,,,5007.6,5685.2,,,5096.6,5368,,,,,,,,,,,,,,,,,
,,sort-8.16,"88,068",14892.8,14843,15834.2,60631.2,61738.8,21948.4,119150.2,18711.2,7913.6,,,14843,14852.2,,,61738.8,41519.4,,,18711.2,14559,,,,,,,,,,,,,,,,,
,,tar-1.14,"163,296",20411.4,20712.6,20592.2,115234.4,95765.4,77910.4,200394.2,14384,12095,,,20712.6,20510.4,,,95765.4,83470.4,,,14384,12673.6,,,,,,,,,,,,,,,,,
,,uniq-8.16,"63,861",14350,14262,14354,21671.6,23177.4,19124.4,25886,4228,3669,,,14262,14354,,,23177.4,24419.8,,,4228,4531.6,,,,,,,,,,,,,,,,,
,\xmlBenchmarkNameShort,xml-071d221-1,"20,090",10,14.8,20,72.5,114.4,144,29,49.8,69,,,14.8,17,,,114.4,123.8,,,49.8,48,,,,,,,,,,,,,,,,,
,,xml-071d221-2,"20,387",13,14.4,20,155,146.2,242.6,60,68.6,117,,,14.4,13,,,146.2,157.6,,,68.6,75,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-1,"20,327",38,49.2,24,490.5,521.6,284.4,235,235.8,115,,,49.2,24,,,521.6,239.4,,,235.8,94,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-2,"20,222",79,77.8,76,1391,814.4,867,725,390.4,384,,,77.8,76,,,814.4,842.8,,,390.4,385,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-3,"20,219",69,69.6,72,1312.5,892.8,889.4,619,415.6,404,,,69.6,72,,,892.8,849.2,,,415.6,397,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-4,"19,985",156,139.2,143,3911,1939.4,2521.2,1943,935.4,1173,,,139.2,136,,,1939.4,1941.2,,,935.4,910,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-5,"20,579",81,73.2,75,1354.5,929.2,882,746,485.2,428,,,73.2,72,,,929.2,1022.6,,,485.2,510,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-6,"19,880",127,125.8,124,3562.5,1851.8,1548.2,1907,964.4,749,,,125.8,124,,,1851.8,1913,,,964.4,956,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-7,"20,297",111,114,111,3419,1684.2,2330,1757,826.6,931,,,114,111,,,1684.2,1691.4,,,826.6,759,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-8,"20,327",100,107.2,100,2861.5,1635.6,1446.4,1451,750.6,592,,,107.2,107,,,1635.6,1439.4,,,750.6,624,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-9,"20,330",128,73,128,2849.5,1229.6,2494,1437,560.6,832,,,73,128,,,1229.6,1930,,,560.6,818,,,,,,,,,,,,,,,,,
,,xml-2d4ec80-1,"20,129",76,71.8,76,569.5,522,791,384,304,354,,,71.8,69,,,522,422,,,304,234,,,,,,,,,,,,,,,,,
,,xml-327c8af-1,"20,207",55,55,55,863.5,624.6,957.8,527,319.4,392,,,55,55,,,624.6,581.6,,,319.4,301,,,,,,,,,,,,,,,,,
,,xml-3398ac2-1,"20,414",45,43.6,48,344.5,382.8,605.2,225,191.6,268,,,43.6,38,,,382.8,277.8,,,191.6,151,,,,,,,,,,,,,,,,,
,,xml-3398ac2-2,"19,290",48,48,48,613,491.6,578.4,358,255.4,238,,,48,48,,,491.6,457.6,,,255.4,233,,,,,,,,,,,,,,,,,
,,xml-3398ac2-3,"20,222",62,62,62,632,574.2,763.8,347,276.4,306,,,62,62,,,574.2,466.2,,,276.4,208,,,,,,,,,,,,,,,,,
,,xml-3398ac2-4,"19,913",111,111.6,111,1418.5,1197,1722,802,584,680,,,111.6,125,,,1197,1264.6,,,584,605,,,,,,,,,,,,,,,,,
,,xml-3398ac2-5,"20,477",44,38,44,849.5,530.8,633.4,507,268.8,261,,,38,41,,,530.8,628.4,,,268.8,312,,,,,,,,,,,,,,,,,
,,xml-4c99b96-1,"20,513",80,77.6,80,1427,1125.6,1385.2,699,451.8,438,,,77.6,74,,,1125.6,1313.2,,,451.8,446,,,,,,,,,,,,,,,,,
,,xml-4c99b96-10,"20,522",46,46.6,46,1011.5,760,872.8,443,298.8,256,,,46.6,46,,,760,888.8,,,298.8,291,,,,,,,,,,,,,,,,,
,,xml-4c99b96-11,"19,901",53,53.6,53,867.5,660.8,791.2,357,252.2,236,,,53.6,53,,,660.8,823.8,,,252.2,250,,,,,,,,,,,,,,,,,
,,xml-4c99b96-12,"19,775",102,103.8,102,2429,1592,2421.6,1077,626,773,,,103.8,102,,,1592,2116.6,,,626,646,,,,,,,,,,,,,,,,,
,,xml-4c99b96-13,"20,114",60,60.6,60,1131.5,870.2,989,494,334.8,309,,,60.6,60,,,870.2,987.6,,,334.8,304,,,,,,,,,,,,,,,,,
,,xml-4c99b96-14,"19,970",102,102.6,102,2147,1687.4,1534,987,600.2,504,,,102.6,102,,,1687.4,2000.8,,,600.2,616,,,,,,,,,,,,,,,,,
,,xml-4c99b96-15,"20,138",46,46,46,843,788.4,729.4,381,296.6,244,,,46,46,,,788.4,707.6,,,296.6,226,,,,,,,,,,,,,,,,,
,,xml-4c99b96-16,"20,126",67,67.6,70,1366,1188.6,1124.6,658,414.4,409,,,67.6,74,,,1188.6,1385.4,,,414.4,436,,,,,,,,,,,,,,,,,
,,xml-4c99b96-17,"20,210",67,67.6,70,1360,1309.6,1120,658,414.4,409,,,67.6,74,,,1309.6,1402,,,414.4,436,,,,,,,,,,,,,,,,,
,,xml-4c99b96-18,"20,390",28,28,25,723.5,491.6,410.2,324,164.2,137,,,28,25,,,491.6,485,,,164.2,135,,,,,,,,,,,,,,,,,
,,xml-4c99b96-19,"20,192",81,82.2,81,1729,1797.8,1894.8,793,539.6,710,,,82.2,81,,,1797.8,1642.6,,,539.6,520,,,,,,,,,,,,,,,,,
,,xml-4c99b96-2,"20,750",53,53.6,53,878,1017.2,912,362,280.6,318,,,53.6,53,,,1017.2,794.4,,,280.6,240,,,,,,,,,,,,,,,,,
,,xml-4c99b96-3,"20,015",67,68.2,67,1101.5,1253.8,900,483,357.2,337,,,68.2,67,,,1253.8,979.2,,,357.2,292,,,,,,,,,,,,,,,,,
,,xml-4c99b96-4,"20,201",67,67,67,1096.5,1238.4,859.6,482,365.4,328,,,67,67,,,1238.4,958,,,365.4,299,,,,,,,,,,,,,,,,,
,,xml-4c99b96-5,"20,279",63,62.4,60,1169.5,1154.8,1029.2,515,347,364,,,62.4,60,,,1154.8,901,,,347,278,,,,,,,,,,,,,,,,,
,,xml-4c99b96-6,"19,973",81,82.2,87,1258,1338,1056.2,511,380.8,441,,,82.2,81,,,1338,1153.8,,,380.8,355,,,,,,,,,,,,,,,,,
,,xml-4c99b96-7,"19,973",115,115,115,3398.5,2559.6,1534.6,1485,811,676,,,115,115,,,2559.6,1980.8,,,811,701,,,,,,,,,,,,,,,,,
,,xml-4c99b96-8,"20,579",42,41.4,42,925.5,810.2,687.2,422,254.4,323,,,41.4,39,,,810.2,686.4,,,254.4,232,,,,,,,,,,,,,,,,,
,,xml-4c99b96-9,"20,075",53,53,53,884,939.6,650.4,368,277.6,265,,,53,53,,,939.6,771.8,,,277.6,251,,,,,,,,,,,,,,,,,
,,xml-8ede045-1,"20,192",48,60.6,69,1152,1232.4,1137,499,389,487,,,60.6,69,,,1232.4,1101.6,,,389,376,,,,,,,,,,,,,,,,,
,,xml-8ede045-2,"20,177",17,21.8,34,316,334.8,359.6,132,106.8,164,,,21.8,24,,,334.8,334.8,,,106.8,107,,,,,,,,,,,,,,,,,
,,xml-8ede045-3,"20,393",31,31,31,476,431.2,312.8,199,133.6,134,,,31,31,,,431.2,383.6,,,133.6,129,,,,,,,,,,,,,,,,,
,,xml-8ede045-4,"20,123",31,25.4,31,577.5,472.4,434.6,250,150.6,181,,,25.4,31,,,472.4,474,,,150.6,164,,,,,,,,,,,,,,,,,
,,xml-8ede045-5,"20,051",17,19.8,17,184.5,245.6,203.8,61,72,80,,,19.8,17,,,245.6,160,,,72,48,,,,,,,,,,,,,,,,,
,,xml-8ede045-6,"20,636",73,79.8,76,1364.5,1479,1544.8,552,468.6,700,,,79.8,66,,,1479,1169,,,468.6,392,,,,,,,,,,,,,,,,,
,,xml-8ede045-7,"20,054",106,106.4,106,2850.5,1686.4,1236.6,1447,614.4,634,,,106.4,106,,,1686.4,1510,,,614.4,632,,,,,,,,,,,,,,,,,
,,xml-8ede045-8,"20,177",76,77.8,76,1396.5,1326.8,1059.8,597,449.4,475,,,77.8,76,,,1326.8,1096.4,,,449.4,370,,,,,,,,,,,,,,,,,
,,xml-f053486-1,"20,030",10,10,10,101,133.6,76.4,31,41.4,28,,,10,17,,,133.6,271,,,41.4,88,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,Geomean,235,236,,,"2,189","2,069",,,"1,309","1,238",,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,p-value,0.8751715155,,,,0.3915265376,,,,0.6308664543,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,"all benchmarks put together, and mean values for each suites computed",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,Benchmark,Original size (\#),Final size (\#),,,Execution time (s),,,Query number,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,ddmin,ProbDD,CDD,ddmin,ProbDD,CDD,ddmin,ProbDD,CDD,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,\cBenchmarkNameShort,\llvm-22382,"9,987",350,353,350,"1,917","1,163","1,005","11,388","5,973","5,262",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-22704,"184,444",786,764,745,"27,924","12,418","11,371","52,412","15,425","14,025",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-23309,"33,310","1,316","1,338","1,265","17,619","9,991","10,828","55,968","19,195","17,953",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-23353,"30,196",321,336,324,"3,117","1,874","1,400","11,719","5,757","4,492",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-25900,"78,960",941,932,937,"7,258","3,683","3,104","35,740","12,553","12,817",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-26760,"209,577",520,503,498,"13,123","5,876","5,210","30,063","9,261","9,792",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-27137,"174,538",972,"1,040",966,"63,971","22,208","23,154","122,516","22,292","20,460",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-27747,"173,840",431,463,510,"6,545","4,238","2,932","20,000","8,193","5,992",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-31259,"48,799","1,033",965,"1,035","13,815","7,497","8,205","35,135","10,776","13,445",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-59903,"57,581","1,185",845,743,"9,067","4,879","3,587","47,698","15,725","13,844",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-60116,"75,224","1,615","1,628","1,617","44,287","27,202","27,195","80,059","27,268","23,204",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-61383,"32,449",959,966,974,"12,579","6,514","6,566","43,716","13,593","14,149",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-61917,"85,359",882,908,884,"6,740","3,591","2,953","31,414","12,908","14,194",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-64990,"148,931",744,876,681,"21,633","11,890","11,119","44,521","16,074","12,112",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-65383,"43,942",706,701,709,"5,132","3,543","3,358","25,051","8,591","9,686",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-66186,"47,481","1,012",981,"1,001","14,280","7,236","12,478","47,253","12,741","19,094",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-66375,"65,488","1,128","1,141","1,204","23,576","14,182","23,229","47,339","15,690","16,469",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-70127,"154,816",934,973,930,"36,390","23,925","24,143","54,925","15,388","15,219",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-70586,"212,259","1,583","1,561","1,572","28,859","13,519","15,818","102,603","24,716","30,715",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-71626,"4,397",184,184,184,119,114,99,"1,608","1,156","1,220",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,Mean,"64,599",777,775,760,"10,486","5,828","5,676","34,013","11,652","11,512",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,\debloatBenchmarkNameShort,bzip2-1.0.5,"70,530","20,710","20,747","20,756","137,463","105,782","92,058","54,034","23,240","19,846",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,chown-8.2,"43,869","9,087","9,303","9,310","38,902","25,616","7,625","50,487","8,278","8,208",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,date-8.21,"53,442","20,604","20,738","21,120","115,292","16,486","15,378","139,934","14,235","13,928",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,grep-2.19,"127,681","28,723","28,627","28,990","97,821","85,694","93,552","277,130","42,246","37,607",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,gzip-1.2.4,"45,929","17,065","17,068","17,077","73,403","55,520","75,913","147,035","27,569","61,032",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,mkdir-5.2.1,"34,801","8,625","8,782","8,418","3,227","2,428","1,877","11,969","2,836","2,099",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,rm-8.4,"44,459","8,507","8,467","8,461","12,087","5,008","5,109","33,171","5,097","5,057",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,sort-8.16,"88,068","14,893","14,843","15,834","60,631","61,739","21,948","119,150","18,711","7,914",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,tar-1.14,"163,296","20,411","20,713","20,592","115,234","95,765","77,910","200,394","14,384","12,095",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,uniq-8.16,"63,861","14,350","14,262","14,354","21,672","23,177","19,124","25,886","4,228","3,669",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,Mean,"65,151","15,080","15,152","15,235","43,827","28,505","21,782","72,140","11,803","10,686",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,\xmlBenchmarkNameShort,xml-071d221-1,"20,090",10,15,20,73,114,144,29,50,69,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-071d221-2,"20,387",13,14,20,155,146,243,60,69,117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-1,"20,327",38,49,24,491,522,284,235,236,115,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-2,"20,222",79,78,76,"1,391",814,867,725,390,384,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-3,"20,219",69,70,72,"1,313",893,889,619,416,404,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-4,"19,985",156,139,143,"3,911","1,939","2,521","1,943",935,"1,173",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-5,"20,579",81,73,75,"1,355",929,882,746,485,428,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-6,"19,880",127,126,124,"3,563","1,852","1,548","1,907",964,749,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-7,"20,297",111,114,111,"3,419","1,684","2,330","1,757",827,931,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-8,"20,327",100,107,100,"2,862","1,636","1,446","1,451",751,592,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-1e9bc83-9,"20,330",128,73,128,"2,850","1,230","2,494","1,437",561,832,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-2d4ec80-1,"20,129",76,72,76,570,522,791,384,304,354,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-327c8af-1,"20,207",55,55,55,864,625,958,527,319,392,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-3398ac2-1,"20,414",45,44,48,345,383,605,225,192,268,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-3398ac2-2,"19,290",48,48,48,613,492,578,358,255,238,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-3398ac2-3,"20,222",62,62,62,632,574,764,347,276,306,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-3398ac2-4,"19,913",111,112,111,"1,419","1,197","1,722",802,584,680,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-3398ac2-5,"20,477",44,38,44,850,531,633,507,269,261,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-1,"20,513",80,78,80,"1,427","1,126","1,385",699,452,438,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-10,"20,522",46,47,46,"1,012",760,873,443,299,256,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-11,"19,901",53,54,53,868,661,791,357,252,236,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-12,"19,775",102,104,102,"2,429","1,592","2,422","1,077",626,773,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-13,"20,114",60,61,60,"1,132",870,989,494,335,309,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-14,"19,970",102,103,102,"2,147","1,687","1,534",987,600,504,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-15,"20,138",46,46,46,843,788,729,381,297,244,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-16,"20,126",67,68,70,"1,366","1,189","1,125",658,414,409,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-17,"20,210",67,68,70,"1,360","1,310","1,120",658,414,409,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-18,"20,390",28,28,25,724,492,410,324,164,137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-19,"20,192",81,82,81,"1,729","1,798","1,895",793,540,710,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-2,"20,750",53,54,53,878,"1,017",912,362,281,318,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-3,"20,015",67,68,67,"1,102","1,254",900,483,357,337,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-4,"20,201",67,67,67,"1,097","1,238",860,482,365,328,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-5,"20,279",63,62,60,"1,170","1,155","1,029",515,347,364,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-6,"19,973",81,82,87,"1,258","1,338","1,056",511,381,441,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-7,"19,973",115,115,115,"3,399","2,560","1,535","1,485",811,676,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-8,"20,579",42,41,42,926,810,687,422,254,323,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-4c99b96-9,"20,075",53,53,53,884,940,650,368,278,265,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-8ede045-1,"20,192",48,61,69,"1,152","1,232","1,137",499,389,487,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-8ede045-2,"20,177",17,22,34,316,335,360,132,107,164,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-8ede045-3,"20,393",31,31,31,476,431,313,199,134,134,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-8ede045-4,"20,123",31,25,31,578,472,435,250,151,181,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-8ede045-5,"20,051",17,20,17,185,246,204,61,72,80,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-8ede045-6,"20,636",73,80,76,"1,365","1,479","1,545",552,469,700,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-8ede045-7,"20,054",106,106,106,"2,851","1,686","1,237","1,447",614,634,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-8ede045-8,"20,177",76,78,76,"1,397","1,327","1,060",597,449,475,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,xml-f053486-1,"20,030",10,10,10,101,134,76,31,41,28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,Mean,"20,190",56,56,58,972,819,821,453,314,327,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,All,Mean,"31,989",233,235,237,"2,999","2,189","2,102","2,752","1,309","1,320",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,"all benchmarks, xml folded",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,Benchmark,Original size (\#),Final size (\#),,,Execution time (s),,,Query number,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,ddmin,ProbDD,CDD,ddmin,ProbDD,CDD,ddmin,ProbDD,CDD,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,\cBenchmarkNameShort,\llvm-22382,"9,987",350,353,350,"1,917","1,163","1,005","11,388","5,973","5,262",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-22704,"184,444",786,764,745,"27,924","12,418","11,371","52,412","15,425","14,025",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-23309,"33,310","1,316","1,338","1,265","17,619","9,991","10,828","55,968","19,195","17,953",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-23353,"30,196",321,336,324,"3,117","1,874","1,400","11,719","5,757","4,492",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-25900,"78,960",941,932,937,"7,258","3,683","3,104","35,740","12,553","12,817",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-26760,"209,577",520,503,498,"13,123","5,876","5,210","30,063","9,261","9,792",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-27137,"174,538",972,"1,040",966,"63,971","22,208","23,154","122,516","22,292","20,460",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-27747,"173,840",431,463,510,"6,545","4,238","2,932","20,000","8,193","5,992",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\llvm-31259,"48,799","1,033",965,"1,035","13,815","7,497","8,205","35,135","10,776","13,445",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-59903,"57,581","1,185",845,743,"9,067","4,879","3,587","47,698","15,725","13,844",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-60116,"75,224","1,615","1,628","1,617","44,287","27,202","27,195","80,059","27,268","23,204",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-61383,"32,449",959,966,974,"12,579","6,514","6,566","43,716","13,593","14,149",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-61917,"85,359",882,908,884,"6,740","3,591","2,953","31,414","12,908","14,194",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-64990,"148,931",744,876,681,"21,633","11,890","11,119","44,521","16,074","12,112",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-65383,"43,942",706,701,709,"5,132","3,543","3,358","25,051","8,591","9,686",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-66186,"47,481","1,012",981,"1,001","14,280","7,236","12,478","47,253","12,741","19,094",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-66375,"65,488","1,128","1,141","1,204","23,576","14,182","23,229","47,339","15,690","16,469",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-70127,"154,816",934,973,930,"36,390","23,925","24,143","54,925","15,388","15,219",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-70586,"212,259","1,583","1,561","1,572","28,859","13,519","15,818","102,603","24,716","30,715",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,\gcc-71626,"4,397",184,184,184,119,114,99,"1,608","1,156","1,220",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,Mean,"64,599",777,775,760,"10,486","5,828","5,676","34,013","11,652","11,512",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,\debloatBenchmarkNameShort,bzip2-1.0.5,"70,530","20,710","20,747","20,756","137,463","105,782","92,058","54,034","23,240","19,846",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,chown-8.2,"43,869","9,087","9,303","9,310","38,902","25,616","7,625","50,487","8,278","8,208",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,date-8.21,"53,442","20,604","20,738","21,120","115,292","16,486","15,378","139,934","14,235","13,928",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,grep-2.19,"127,681","28,723","28,627","28,990","97,821","85,694","93,552","277,130","42,246","37,607",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,gzip-1.2.4,"45,929","17,065","17,068","17,077","73,403","55,520","75,913","147,035","27,569","61,032",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,mkdir-5.2.1,"34,801","8,625","8,782","8,418","3,227","2,428","1,877","11,969","2,836","2,099",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,rm-8.4,"44,459","8,507","8,467","8,461","12,087","5,008","5,109","33,171","5,097","5,057",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,sort-8.16,"88,068","14,893","14,843","15,834","60,631","61,739","21,948","119,150","18,711","7,914",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,tar-1.14,"163,296","20,411","20,713","20,592","115,234","95,765","77,910","200,394","14,384","12,095",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,uniq-8.16,"63,861","14,350","14,262","14,354","21,672","23,177","19,124","25,886","4,228","3,669",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,Mean,"65,151","15,080","15,152","15,235","43,827","28,505","21,782","72,140","11,803","10,686",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,\xmlBenchmarkNameShort,Mean,"20,190",56,56,58,972,819,821,453,314,327,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,All,Mean,"31,989",233,235,237,"2,999","2,189","2,102","2,752","1,309","1,320",,,,,,,,,,,,,,,,,,,,,,,,,,,,,
